Federated Learning in MIMO Satellite Broadcast System

Federated learning (FL) is a type of distributed machine learning at the wireless edge that preserves the privacy of clients' data from adversaries and even the central server. Existing federated learning approaches either use (i) secure multiparty computation (SMC) which is vulnerable to inference or (ii) differential privacy which may decrease the test accuracy given a large number of parties with relatively small amounts of data each. To tackle the problem with the existing methods in the literature, In this paper, we introduce incorporate federated learning in the inner-working of MIMO systems.

==> References.bib.txt <==
@article{telatar1999capacity,
  title={Capacity of multi-antenna Gaussian channels},
  author={Telatar, Emre},
  journal={European transactions on telecommunications},
  volume={10},
  number={6},
  pages={585--595},
  year={1999},
  publisher={Wiley Online Library}
}
